SuperNOVA: a novel algorithm for graph automorphism calculations

The graph isomorphism problem is of practical importance, as well as being a theoretical curiosity in computational complexity theory in that it is not known whether it is $NP$-complete or $P$. However, for many graphs, the problem is tractable, and related to the problem of finding the automorphism group of the graph. Perhaps the most well known state-of-the art implementation for finding the automorphism group is Nauty. However, Nauty is particularly susceptible to poor performance on star configurations, where the spokes of the star are isomorphic with each other. In this work, I present an algorithm that explodes these star configurations, reducing the problem to a sequence of simpler automorphism group calculations.

==> automorph-star0.dat <==
44 612 577
19 51 129
85 2374 1724
93 352 541
62 267 390
91 3922 2782
87 2390 1747
94 2487 1812
88 3518 2013
22 57 138
51 799 594
41 214 278
90 3488 1954
16 61 101
29 100 150
33 456 291
90 1138 843
51 43 310
27 168 182
92 2434 1432
60 1456 863
29 360 273
64 1672 1207
84 2524 1873
64 987 852
34 92 190
82 2445 1747
87 221 409
18 71 144
83 3295 2249
43 285 289
44 479 484
72 1498 946
69 2090 1219
81 754 620
39 512 364
27 154 169
81 986 737
29 298 245
61 746 553
98 3651 2058
31 434 314
83 1651 1050
31 434 304
67 1479 911
55 1145 743
40 643 426
15 19 87
22 204 160
69 2069 989
53 1106 728
43 289 294
40 762 406
33 133 177
65 1344 852
20 4 151
67 134 280
35 354 291
21 86 126
78 2531 1434
70 1658 1230
15 30 106
94 528 666
48 151 272
86 1794 1394
28 219 257
38 631 435
20 60 140
22 194 194
51 69 379
71 1129 980
30 305 252
60 1453 1068
62 88 447
67 1170 986
60 658 648
62 1845 1309
17 121 141
36 448 334
12 61 103
17 30 90
11 44 90
78 2561 1466
65 1744 1011
39 506 363
92 668 605
33 42 134
53 1227 620
85 530 515
56 559 454
72 1373 893
17 80 119
43 635 456
60 616 497
18 128 144
18 47 107
39 533 381
96 915 766
75 1041 744
51 393 373
91 2159 1316
40 698 473
67 1081 607
74 2533 1434
72 649 681
64 275 404
93 3148 2237
95 675 624
24 124 186
69 2189 1570
93 1826 1454
97 387 458
98 2826 2028
68 297 422
46 1023 1840
81 2157 1308
60 1407 1072
54 1253 796
64 148 297
46 760 661
55 1266 971
45 641 580
95 1172 871
82 2761 1303
28 185 189
21 6 169
67 1400 877
45 148 261
33 206 259
99 4665 3178
70 363 474
30 141 206
19 81 150
82 2354 1674
95 1578 1317
95 2915 2107
53 1145 932
44 244 337
69 1108 944
89 717 772
45 181 283
81 287 445
99 4660 3142
10 21 71
47 491 492
34 415 379
14 65 113
75 2423 1420
51 1093 691
51 173 295
73 1307 1085
64 55 475
22 157 163
61 1404 845
91 367 433
68 2262 1271
21 13 153
12 6 94
14 50 94
20 97 129
32 292 258
21 150 136
21 176 166
12 10 96
16 96 107
31 182 194
56 1173 756
22 6 150
42 562 419
50 1208 730
24 145 161
83 984 721
81 3178 1741
59 53 324
25 127 153
25 96 175
41 419 407
94 2063 1555
22 79 156
44 786 544
65 1467 1123
70 163 533
87 1977 1213
45 637 481
10 6 125
96 155 709
85 850 828
64 1900 1346
41 731 573
50 446 482
94 1094 1027
62 29 418
11 41 93
34 447 317
27 215 198
45 794 539
44 854 476
67 1734 818
54 133 213
46 210 245
64 1231 658
21 171 140
33 367 238
96 1863 1631
89 2960 1997
41 694 443
20 171 167
27 95 137
69 1485 920
80 2120 1000
17 110 139
55 753 533
27 325 250
53 402 370
66 1790 1024
36 434 272
95 3174 1780
7 2 88
33 516 348
48 246 278
31 282 198
78 1735 1053
43 37 242
97 1318 930
68 1480 909
93 4240 2627
53 348 340
74 1842 1108
72 848 633
55 1295 766
52 666 485
62 166 245
50 1107 695
32 398 252
82 2337 1363
74 196 286
77 921 679
69 402 407
72 1184 801
29 358 259
73 874 655
52 1113 706
41 484 358
87 3382 1831
11 19 71
92 3051 1727
29 181 189
45 856 577
43 2 205
21 97 129
39 415 385
68 1106 945
89 2255 1332
28 364 327
55 16 382
62 1202 806
42 301 297
11 35 83
65 23 391
52 376 442
37 405 312
27 115 150
71 1391 898
92 4177 2278
98 1206 883
57 384 368
62 337 358
25 128 159
82 2179 1260
42 186 230
81 2784 1277
12 57 97
54 1066 694
51 618 472
82 1418 947
93 3514 1950
20 15 132
86 3423 1840
63 13 417
87 1976 1473
12 46 79
14 48 96
35 225 223
49 53 297
44 190 234
86 1004 747
44 878 577
40 196 214
30 127 165
83 577 524
64 1590 939
21 82 126
97 1779 1151
98 762 677
60 483 432
48 786 545
46 600 453
36 527 363
46 91 284
33 389 243
45 278 293
26 249 177
45 65 185
43 195 233
16 75 112
45 606 443
47 986 547
86 2511 1450
81 544 515
29 338 264
56 215 271
19 105 115
30 358 275
80 1086 775
25 50 112
31 85 140
83 2119 1307
83 3145 1432
98 687 634
63 72 349
32 367 237
15 65 105
78 2122 1215
89 2615 1516
28 184 184
67 2015 1145
49 227 266
36 550 371
28 242 213
98 1881 1507
31 245 281
68 2169 1368
81 3226 2187
61 1180 971
65 1857 1305
21 38 120
87 849 850
81 1487 1226
79 559 510
30 167 192
68 1668 982
79 729 749
60 1293 995
29 346 219
36 157 233
10 38 85
67 295 345
81 1270 863
51 385 356
75 2392 1369
92 460 488
58 1027 677
26 33 160
71 277 336
56 473 416
58 1267 789
49 672 405
63 1636 950
94 3836 2067
89 1694 1087
12 55 95
17 76 100
91 3747 2042
44 96 174
10 36 80
97 913 763
67 1544 947
16 105 108
11 24 74
32 21 181
44 87 166
51 255 362
73 43 530
26 262 271
74 1921 1113
15 37 89
89 3539 1917
84 2622 1491
60 16 306
62 598 520
31 145 170
43 431 368
37 11 244
17 121 120
26 75 126
77 2359 1339
22 38 99
62 577 477
93 963 763
37 591 390
84 3012 1668
41 394 311
45 642 461
49 568 436
64 1556 914
31 113 158
85 1300 891
89 698 623
11 18 68
90 2968 1362
23 150 148
29 237 216
21 152 162
67 1654 984
16 119 133
68 213 289
81 307 368
93 3289 2169
70 289 338
74 490 456
47 175 230
13 65 104
71 1183 659
32 404 285
11 47 94
95 1462 1003
73 2252 1076
42 200 237
87 1769 912
71 870 640
34 437 267
62 1154 773
38 193 208
51 394 362
25 157 143
72 1979 926
78 1157 806
56 819 570
26 85 130
93 408 465
36 365 283
79 2282 1352
92 3299 1861
34 400 249
93 1084 808
60 557 468
62 1165 785
95 1886 1194
34 481 288
17 83 121
40 443 337
12 34 82
24 215 194
68 1844 870
24 213 194
43 604 438
20 2 121
54 186 248
35 236 227
76 2281 1318
56 200 261
55 635 484
86 195 308
39 39 198
30 390 281
79 2145 1240
38 214 222
88 329 402
22 71 119
55 1185 743
53 487 414
56 116 205
96 1643 1095
80 2855 1583
91 615 574
32 36 175
46 449 386
42 30 243
81 1339 884
45 677 607
86 1802 1388
27 54 148
55 50 397
20 144 192
53 539 543
36 424 391
12 55 86
46 489 489
16 117 113
53 1120 711
20 107 136
16 37 115
41 284 324
10 14 58
17 116 119
11 33 71
83 369 420
25 132 156
99 2563 1874
40 78 296
48 998 794
64 1295 1012
63 1251 810
63 1933 1092
61 1427 866
27 93 139
89 288 376
81 1654 1046
67 1145 786
63 1926 1351
57 97 283
47 190 236
12 33 82
62 1310 825
47 760 533
98 2594 1510
77 1469 951
78 404 435
87 528 511
80 32 432
61 1230 790
71 2463 1397
97 3022 1402
74 797 617
30 67 158
24 219 210
93 1244 1102
10 26 91
72 525 485
86 1935 960
38 583 486
55 422 381
66 1885 886
47 594 444
71 1412 1124
61 630 613
21 125 148
17 21 81
20 116 138
19 42 98
74 1431 757
51 838 593
17 27 98
89 824 682
89 165 490
80 1495 982
98 2758 1612
73 1033 728
96 1190 868
57 1179 927
73 26 544
44 745 634
64 803 591
70 2237 1048
36 108 165
11 16 67
48 583 440
43 584 433
94 510 523
80 1999 952
58 801 565
83 2104 1241
13 66 103
37 368 289
49 1109 692
22 143 161
85 3389 1839
89 53 515
94 2614 2539
30 327 314
74 2209 1260
18 138 149
15 21 79
98 3993 2171
96 3225 1580
79 2385 1362
56 728 535
58 360 447
31 125 160
79 1192 826
12 30 84
67 1907 1086
74 1450 937
16 40 96
90 3603 2442
45 562 531
14 12 110
44 86 171
59 1470 725
12 55 84
14 55 124
56 747 673
63 440 515
63 1941 888
17 100 127
19 130 186
19 134 185
61 1176 781
98 1368 1201
28 111 189
25 96 167
46 84 209
42 453 372
23 249 260
38 587 491
87 2147 1564
19 82 122
49 972 528
23 172 173
50 814 562
81 2006 1185
57 274 307
69 841 767
93 2062 1587
68 481 562
58 727 530
93 1987 1230
46 419 452
89 3157 1763
59 1551 751
32 367 278
24 215 241
42 255 341
80 1515 1232
28 14 207
74 1575 1221
27 133 164
82 370 514
18 144 129
54 1277 773
66 1558 934
17 83 122
45 200 300
63 883 627
43 169 220
74 960 696
87 2292 1082
81 2396 1372
15 54 88
65 385 392
67 1029 708
33 368 235
36 432 272
12 54 86
89 3299 1839
28 122 155
97 2933 1646
96 3924 1761
65 765 573
65 2047 1161
94 305 405
50 1111 722
57 361 360
84 2216 1304
65 1548 922
31 8 206
73 332 372
74 1730 1296
13 47 94
87 715 609
43 182 231
99 3959 2177
82 2115 1237
74 2429 1377
68 1010 577
11 47 94
41 380 255
60 1613 769
93 1216 882
79 2698 1227
29 226 206
28 267 231
97 2577 1492
95 3769 2066
32 103 152
49 833 573
70 2367 1335
12 9 97
81 287 360
61 1055 715
17 115 134
47 672 400
31 94 148
29 228 210
35 585 327
39 346 287
52 101 339
80 362 404
76 919 691
60 759 552
91 705 623
34 137 175
30 224 210
43 270 309
61 1145 762
91 3790 1741
28 125 157
79 880 681
27 182 155
79 1969 1157
23 107 174
84 3480 1864
70 16 366
80 2007 1826
78 2867 1629
19 122 148
62 579 471
87 1484 996
69 233 298
65 444 420
52 1303 1176
68 1245 673
10 42 76
61 1578 764
88 2628 1477
47 993 551
29 306 254
22 214 166
83 3049 1736
22 9 161
92 3354 1513
31 214 257
75 206 291
35 155 184
16 38 91
33 457 327
9 2 93
49 976 662
60 363 457
57 831 595
95 3048 1721
38 515 359
16 30 86
64 1223 789
35 566 396
86 1804 1404
78 660 702
30 36 135
15 48 94
25 55 119
46 177 288
31 296 250
65 1815 1028
61 714 660
51 938 626
13 59 123
81 2990 1375
70 970 689
72 643 537
61 1166 625
51 543 551
51 1191 725
87 326 412
82 52 541
60 394 458
24 197 193
36 608 498
25 209 241
95 1421 1207
84 388 529
48 1089 827
20 26 110
41 467 435
22 187 219
69 467 547
68 2000 1415
98 463 644
24 127 160
17 111 141
80 1854 1370
76 2185 1539
26 34 213
64 1002 882
11 5 117
17 95 134
57 97 393
36 536 384
39 724 461
23 43 110
51 872 765
89 3489 1905
70 97 402
81 2473 1396
49 803 578
38 229 224
96 1774 1463
18 90 123
55 876 627
93 1303 920
16 103 107
96 2750 1554
71 2053 1200
48 208 253
86 390 428
44 414 354
52 29 296
15 100 104
96 646 612
27 64 155
68 2223 1270
12 64 111
57 826 567
70 1490 931
23 178 181
34 19 269
61 1087 890
42 658 577
20 33 128
70 1193 1000
62 1718 982
81 979 905
77 1353 910
97 587 716
30 74 166
72 1585 1225
52 840 569
71 1472 946
33 468 407
20 183 216
88 2261 1632
38 630 512
11 11 78
67 1749 1032
85 2053 1492
52 638 486
69 2093 965
57 267 303
27 322 206
19 168 159
97 3430 1899
38 449 334
52 180 242
81 239 329
50 1188 722
98 3476 1939
67 1517 924
88 1016 757
85 3275 1473
22 146 158
94 386 456
14 51 99
82 2297 1343
86 2722 1566
43 355 324
44 29 271
86 2833 1596
53 928 516
13 73 94
49 61 298
12 23 75
73 1333 873
0 0 30
58 1063 725
20 69 118
12 65 101
66 885 632
91 1703 1124
18 33 93
93 1458 985
80 2695 1258
30 134 164
13 11 75
68 722 559
79 2242 1291
99 4676 2012
56 1507 869
83 875 680
17 109 111
43 700 483
79 2303 1331
67 1228 812
69 722 560
99 452 495
63 1784 1042
25 220 197
64 636 506
23 21 142
37 283 252
88 3769 2019
62 1334 830
16 73 117
90 2075 1258
33 467 280
13 27 82
75 1310 875
48 664 478
26 49 116
83 846 683
15 7 106
35 187 203
84 1429 944
12 50 83
14 42 93
33 71 134
33 248 290
44 269 283
41 348 364
35 301 254
85 849 676
72 2391 1674
59 894 621
45 698 617
99 1057 1019
35 51 200
81 2222 1600
32 297 252
18 85 155
46 418 365
56 1033 844
32 266 232
26 29 169
23 106 119
85 138 450
65 2054 1191
86 2381 1136
59 1688 1187
43 798 439
58 425 393
57 610 478
65 2014 942
90 2575 1840
97 771 676
10 37 74
88 572 562
63 442 514
43 808 463
56 163 296
21 120 140
66 1929 888
28 185 231
34 272 245
34 548 374
13 75 132
43 88 206
65 640 643
32 473 323
53 695 504
21 41 101
29 258 228
51 215 324
45 837 565
24 252 203
72 1367 884
92 2728 1283
71 2064 962
18 16 135
64 1423 873
56 1512 871
70 666 545
23 16 152
34 84 148
50 1107 700
46 801 449
81 2958 1348
23 74 126
14 20 76
31 417 296
71 818 608
61 1134 925
64 423 499
30 411 290
89 1162 1042
31 167 185
70 1608 1212
53 1317 772
58 1316 801
81 165 386
49 518 411
32 2 160
95 1125 869
19 20 99
87 2397 1380
89 1848 1167
90 1693 1113
59 1194 663
96 2373 1414
73 1428 926
54 723 522
56 962 663
45 810 551
71 69 413
84 929 721
98 1343 957
61 960 657
64 813 593
57 1556 731
11 35 73
74 1005 723
13 19 93
83 2093 1527
87 168 489
98 103 524
89 3188 1761
45 567 539
74 2198 1248
23 111 126
39 107 244
52 1079 712
33 281 246
93 988 783
54 377 357
56 481 427
25 260 182
62 945 663
27 318 254
59 1703 967
53 810 579
43 719 508
13 62 90
22 102 134


==> fullGraph.automorph.dat <==
3 149 microseconds
5 2473 microseconds
7 126568 microseconds
9 9942261 microseconds
11 1474482723 microseconds


==> fullGraphTest.dat <==
3 50 microseconds
5 23 microseconds
7 35 microseconds
9 38 microseconds
11 55 microseconds
13 74 microseconds
15 96 microseconds
17 172 microseconds
19 176 microseconds
21 216 microseconds
23 268 microseconds
25 328 microseconds
27 422 microseconds
29 511 microseconds
31 605 microseconds
33 718 microseconds
35 847 microseconds
37 987 microseconds
39 1133 microseconds
41 1291 microseconds
43 1509 microseconds
45 1719 microseconds
47 1963 microseconds
49 2157 microseconds
51 2486 microseconds
53 2757 microseconds
55 5611 microseconds
57 3359 microseconds
59 3802 microseconds
61 4179 microseconds
63 4531 microseconds
65 5068 microseconds
67 5584 microseconds
69 6029 microseconds
71 6559 microseconds
73 7085 microseconds
75 7710 microseconds
77 8319 microseconds
79 11400 microseconds
81 10323 microseconds
83 8074 microseconds
85 8649 microseconds
87 9303 microseconds
89 9925 microseconds
91 10813 microseconds
93 11499 microseconds
95 12231 microseconds
97 12829 microseconds
99 13651 microseconds
101 14529 microseconds
103 15415 microseconds
105 18725 microseconds
107 21744 microseconds
109 23004 microseconds
111 24252 microseconds
113 25188 microseconds
115 26936 microseconds
117 28381 microseconds
119 29872 microseconds
121 31266 microseconds
123 33017 microseconds
125 34564 microseconds
127 36140 microseconds
129 37439 microseconds
131 39004 microseconds
133 40646 microseconds
135 42559 microseconds
137 44386 microseconds
139 46064 microseconds
141 48382 microseconds
143 50204 microseconds
145 51499 microseconds
147 53813 microseconds
149 56052 microseconds
151 59318 microseconds
153 60257 microseconds
155 63301 microseconds
157 68611 microseconds
159 71591 microseconds
161 65812 microseconds
163 59248 microseconds
165 60925 microseconds
167 62955 microseconds
169 67371 microseconds
171 69141 microseconds
173 72787 microseconds
175 75658 microseconds
177 75657 microseconds
179 78784 microseconds
181 81148 microseconds
183 83559 microseconds
185 86914 microseconds
187 90224 microseconds
189 95118 microseconds
191 98951 microseconds
193 98389 microseconds
195 100010 microseconds
197 103661 microseconds
199 107166 microseconds
201 110258 microseconds
203 113852 microseconds
205 119611 microseconds
207 119617 microseconds
209 124093 microseconds
211 126306 microseconds
213 128781 microseconds
215 132740 microseconds
217 137664 microseconds
219 142727 microseconds
221 148897 microseconds
223 153943 microseconds
225 153107 microseconds
227 161829 microseconds
229 163701 microseconds
231 166669 microseconds
233 169965 microseconds
235 177547 microseconds
237 178680 microseconds
239 183777 microseconds
241 191615 microseconds
243 196286 microseconds
245 201013 microseconds
247 203767 microseconds
249 209892 microseconds
251 215616 microseconds
253 221292 microseconds
255 225401 microseconds
257 229358 microseconds
259 234662 microseconds
261 240758 microseconds
263 247446 microseconds
265 252802 microseconds
267 256431 microseconds
269 263132 microseconds
271 270012 microseconds
273 270279 microseconds
275 278816 microseconds
277 285050 microseconds
279 290512 microseconds
281 300129 microseconds
283 307986 microseconds
285 310714 microseconds
287 318705 microseconds
289 326068 microseconds
291 331818 microseconds
293 335736 microseconds
295 346369 microseconds
297 350548 microseconds
299 364285 microseconds
301 367961 microseconds
303 376137 microseconds
305 384250 microseconds
307 389443 microseconds
309 401113 microseconds
311 454892 microseconds
313 518094 microseconds
315 532155 microseconds
317 536133 microseconds
319 546508 microseconds
321 556916 microseconds
323 563218 microseconds
325 573828 microseconds
327 584684 microseconds
329 594242 microseconds
331 607506 microseconds
333 616878 microseconds
335 625915 microseconds
337 636556 microseconds
339 645563 microseconds
341 657314 microseconds
343 670676 microseconds
345 570001 microseconds
347 559344 microseconds
349 569324 microseconds
351 578907 microseconds
353 588025 microseconds
355 600222 microseconds
357 643158 microseconds
359 618310 microseconds
361 629995 microseconds
363 639654 microseconds
365 651865 microseconds
367 660871 microseconds
369 670935 microseconds
371 680604 microseconds
373 692072 microseconds
375 703323 microseconds
377 717937 microseconds
379 732143 microseconds
381 741832 microseconds
383 754477 microseconds
385 762484 microseconds
387 769838 microseconds
389 784419 microseconds
391 793400 microseconds
393 806117 microseconds
395 820956 microseconds
397 832246 microseconds
399 846309 microseconds
401 854777 microseconds
403 863778 microseconds
405 879415 microseconds
407 895060 microseconds
409 906103 microseconds
411 924998 microseconds
413 933266 microseconds
415 948471 microseconds
417 961206 microseconds
419 975578 microseconds
421 993306 microseconds
423 1008336 microseconds
425 1022792 microseconds
427 1038331 microseconds
429 1041884 microseconds
431 1067901 microseconds
433 1080045 microseconds
435 1098884 microseconds
437 1110724 microseconds
439 1126685 microseconds
441 1144345 microseconds
443 1163428 microseconds
445 1169197 microseconds
447 1183889 microseconds
449 1203899 microseconds
451 1292319 microseconds
453 1341150 microseconds
455 1254670 microseconds
457 1272851 microseconds
459 1288684 microseconds
461 1304254 microseconds
463 1316285 microseconds
465 1332073 microseconds
467 1351255 microseconds
469 1362557 microseconds
471 1384035 microseconds
473 1402132 microseconds
475 1427014 microseconds
477 1480888 microseconds
479 1459401 microseconds
481 1479051 microseconds
483 1495444 microseconds
485 1513181 microseconds
487 1534326 microseconds
489 1556270 microseconds
491 1574007 microseconds
493 1594713 microseconds
495 1615855 microseconds
497 1634680 microseconds
499 1653018 microseconds
501 1678373 microseconds
503 1690835 microseconds
505 1716419 microseconds
507 1736954 microseconds
509 1753533 microseconds
511 1775773 microseconds
513 1793316 microseconds
515 1814164 microseconds
517 1830446 microseconds
519 1849614 microseconds
521 1871838 microseconds
523 1895614 microseconds
525 1916662 microseconds
527 1939743 microseconds
529 1950790 microseconds
531 1975779 microseconds
533 1996565 microseconds
535 2020251 microseconds
537 2045276 microseconds
539 2073269 microseconds
541 2106832 microseconds
543 2121560 microseconds
545 2145953 microseconds
547 2162535 microseconds
549 2188038 microseconds
551 2211346 microseconds
553 2239844 microseconds
555 2265885 microseconds
557 2287352 microseconds
559 2313439 microseconds
561 2346538 microseconds
563 2363747 microseconds
565 2387692 microseconds
567 2414333 microseconds
569 2451393 microseconds
571 2478345 microseconds
573 2497437 microseconds
575 2518824 microseconds
577 2550649 microseconds
579 2563804 microseconds
581 2591623 microseconds
583 2619316 microseconds
585 2652891 microseconds
587 2674906 microseconds
589 2693624 microseconds
591 2714635 microseconds
593 2742081 microseconds
595 2777905 microseconds
597 2797578 microseconds
599 2825983 microseconds
601 2868754 microseconds
603 2892883 microseconds
605 2931175 microseconds
607 2959333 microseconds
609 2983976 microseconds
611 3502729 microseconds
613 3805914 microseconds
615 3650045 microseconds
617 3836307 microseconds
619 3925885 microseconds
621 3963758 microseconds
623 4002833 microseconds
625 3419035 microseconds
627 3257287 microseconds
629 3494467 microseconds
631 4150400 microseconds
633 4209361 microseconds
635 4249721 microseconds
637 3562948 microseconds
639 3443344 microseconds
641 3477762 microseconds
643 3534464 microseconds
645 3543283 microseconds
647 3573679 microseconds
649 3600541 microseconds
651 3639605 microseconds
653 3669030 microseconds
655 3709270 microseconds
657 3727068 microseconds
659 3757357 microseconds
661 3799197 microseconds
663 3831911 microseconds
665 3867906 microseconds
667 3910726 microseconds
669 3952216 microseconds
671 3990394 microseconds
673 4019689 microseconds
675 4053089 microseconds
677 4039791 microseconds
679 4106784 microseconds
681 4120916 microseconds
683 4202329 microseconds
685 4250694 microseconds
687 4278395 microseconds
689 4327962 microseconds
691 4351303 microseconds
693 4387935 microseconds
695 4434339 microseconds
697 4482641 microseconds
699 4524207 microseconds
701 4545577 microseconds
703 4582507 microseconds
705 4616988 microseconds
707 4649109 microseconds
709 4688074 microseconds
711 4733777 microseconds
713 4768849 microseconds
715 4812910 microseconds
717 4850459 microseconds
719 4882169 microseconds
721 4915245 microseconds
723 4966610 microseconds
725 5008243 microseconds
727 5042750 microseconds
729 5088530 microseconds
731 5140882 microseconds
733 5183623 microseconds
735 5233163 microseconds
737 5273203 microseconds
739 5309416 microseconds
741 5353241 microseconds
743 5402960 microseconds
745 5442729 microseconds
747 5489982 microseconds
749 5533254 microseconds
751 5572264 microseconds
753 5667059 microseconds
755 5673014 microseconds
757 5698916 microseconds
759 5763191 microseconds
761 5823246 microseconds
763 5874116 microseconds
765 5890826 microseconds
767 5935806 microseconds
769 5982530 microseconds
771 6021127 microseconds
773 6071972 microseconds
775 6118037 microseconds
777 6157716 microseconds
779 6214302 microseconds
781 6259836 microseconds
783 6311358 microseconds
785 6353193 microseconds
787 6386081 microseconds
789 6440511 microseconds
791 6488216 microseconds
793 6544184 microseconds
795 6606171 microseconds
797 6649638 microseconds
799 6714324 microseconds
801 6749620 microseconds
803 6807860 microseconds
805 6830507 microseconds
807 6884364 microseconds
809 6945134 microseconds
811 7015172 microseconds
813 7069199 microseconds
815 7117821 microseconds
817 7179712 microseconds
819 7220772 microseconds
821 7281973 microseconds
823 7328211 microseconds
825 7406344 microseconds
827 7470369 microseconds
829 7496522 microseconds
831 9203426 microseconds
833 9511031 microseconds
835 7863288 microseconds
837 7748784 microseconds
839 7757220 microseconds
841 8414541 microseconds
843 8352082 microseconds
845 8030525 microseconds
847 7969775 microseconds
849 8017806 microseconds
851 8077296 microseconds
853 8132235 microseconds
855 8207676 microseconds
857 8224304 microseconds
859 8315003 microseconds
861 8351975 microseconds
863 8431095 microseconds
865 9855226 microseconds
867 10004788 microseconds
869 8589377 microseconds
871 8665756 microseconds
873 8712082 microseconds
875 8790666 microseconds
877 8842168 microseconds
879 8913548 microseconds
881 8987565 microseconds
883 9039142 microseconds
885 9089402 microseconds
887 9145598 microseconds
889 9248106 microseconds
891 9316429 microseconds
893 9351403 microseconds
895 9402701 microseconds
897 9496807 microseconds
899 9540599 microseconds
901 9576616 microseconds
903 9624546 microseconds
905 9703226 microseconds
907 9761396 microseconds
909 9828319 microseconds
911 9888370 microseconds
913 9942918 microseconds
915 9996938 microseconds
917 10072330 microseconds
919 10147233 microseconds
921 10196446 microseconds
923 10295721 microseconds
925 10369397 microseconds
927 10431659 microseconds
929 10508009 microseconds
931 10564544 microseconds
933 10624938 microseconds
935 13411955 microseconds
937 13502818 microseconds
939 13577634 microseconds
941 12250001 microseconds
943 11000011 microseconds
945 11092159 microseconds
947 11147618 microseconds
949 11218379 microseconds
951 11292417 microseconds
953 11395153 microseconds
955 11473294 microseconds
957 11499705 microseconds
959 11615046 microseconds
961 14510547 microseconds
963 14597449 microseconds
965 14701087 microseconds
967 14770133 microseconds
969 14854028 microseconds
971 14970916 microseconds
973 15045497 microseconds
975 15115698 microseconds
977 15187294 microseconds
979 15276903 microseconds
981 15400757 microseconds
983 13318990 microseconds
985 12474882 microseconds
987 12578685 microseconds
989 12649088 microseconds
991 12723269 microseconds
993 12794954 microseconds
995 12863386 microseconds
997 12885295 microseconds
999 13044313 microseconds
1001 13121988 microseconds
1003 13189186 microseconds
1005 13274253 microseconds
1007 13360094 microseconds
1009 13476774 microseconds
1011 13516892 microseconds
1013 13595294 microseconds
1015 13686471 microseconds
1017 13812849 microseconds
1019 13903858 microseconds
1021 13966615 microseconds
1023 14005147 microseconds
1025 14095562 microseconds
1027 14166782 microseconds
1029 14236650 microseconds
1031 14311882 microseconds
1033 14390891 microseconds
1035 14490744 microseconds
1037 14547641 microseconds
1039 14661368 microseconds
1041 14714780 microseconds
1043 14797724 microseconds
1045 14867838 microseconds
1047 14961032 microseconds
1049 15057281 microseconds
1051 15170054 microseconds
1053 15265773 microseconds
1055 15347271 microseconds
1057 15450924 microseconds
1059 15508618 microseconds
1061 15590758 microseconds
1063 19635766 microseconds
1065 19766845 microseconds
1067 19893347 microseconds
1069 19986680 microseconds
1071 20114098 microseconds
1073 19610613 microseconds
1075 16304739 microseconds
1077 16359142 microseconds
1079 16435546 microseconds
1081 16595043 microseconds
1083 16698479 microseconds
1085 16728824 microseconds
1087 16820804 microseconds
1089 16912037 microseconds
1091 17022263 microseconds
1093 17082945 microseconds
1095 17161246 microseconds
1097 17254796 microseconds
1099 17370132 microseconds
1101 17450715 microseconds
1103 17532611 microseconds
1105 17661906 microseconds
1107 17714549 microseconds
1109 17821321 microseconds
1111 17921930 microseconds
1113 18013117 microseconds
1115 18126977 microseconds
1117 18217404 microseconds
1119 18319477 microseconds
1121 18389212 microseconds
1123 18506416 microseconds
1125 18597800 microseconds
1127 18737412 microseconds
1129 20338384 microseconds
1131 19553516 microseconds
1133 19000352 microseconds
1135 19114354 microseconds
1137 19255509 microseconds
1139 19306481 microseconds
1141 19417251 microseconds
1143 19514589 microseconds
1145 19686716 microseconds
1147 19842830 microseconds
1149 19873852 microseconds
1151 19944436 microseconds
1153 20032890 microseconds
1155 20106027 microseconds
1157 20229724 microseconds
1159 20312529 microseconds
1161 20428432 microseconds
1163 20531898 microseconds
1165 20634136 microseconds
1167 20732487 microseconds
1169 20803856 microseconds
1171 20927239 microseconds
1173 21074143 microseconds
1175 21147931 microseconds
1177 21256504 microseconds
1179 21416549 microseconds
1181 21500514 microseconds
1183 21625137 microseconds
1185 21723220 microseconds
1187 21825488 microseconds
1189 21922352 microseconds
1191 22041334 microseconds
1193 22177031 microseconds
1195 22305506 microseconds
1197 22426170 microseconds
1199 22512379 microseconds
1201 22675709 microseconds
1203 22750236 microseconds
1205 22856331 microseconds
1207 22972068 microseconds
1209 23159775 microseconds
1211 23288174 microseconds
1213 23332262 microseconds
1215 23426852 microseconds
1217 23513955 microseconds
1219 23655175 microseconds
1221 23732463 microseconds
1223 23839462 microseconds
1225 23943018 microseconds
1227 24104576 microseconds
1229 24218727 microseconds
1231 24320164 microseconds
1233 24359444 microseconds
1235 24533604 microseconds
1237 24669542 microseconds
1239 24815815 microseconds
1241 24921926 microseconds
1243 25059439 microseconds
1245 25173745 microseconds
1247 25318438 microseconds
1249 25387140 microseconds
1251 25525418 microseconds
1253 25641039 microseconds
1255 25774886 microseconds
1257 25878386 microseconds
1259 26063507 microseconds
1261 26138612 microseconds
1263 26281341 microseconds
1265 26469683 microseconds
1267 26551538 microseconds


==> nauty.dat <==
44 612 67 microseconds per iteration
19 51 72 microseconds per iteration
85 2374 99 microseconds per iteration
93 352 103 microseconds per iteration
62 267 84 microseconds per iteration
91 3922 145 microseconds per iteration
87 2390 122 microseconds per iteration
94 2487 127 microseconds per iteration
88 3518 153 microseconds per iteration
22 57 56 microseconds per iteration
51 799 68 microseconds per iteration
41 214 54 microseconds per iteration
90 3488 96 microseconds per iteration
16 61 42 microseconds per iteration
29 100 44 microseconds per iteration
33 456 48 microseconds per iteration
90 1138 80 microseconds per iteration
51 43 7971868 microseconds per iteration
27 168 53 microseconds per iteration
92 2434 96 microseconds per iteration
60 1456 61 microseconds per iteration
29 360 56 microseconds per iteration
64 1672 89 microseconds per iteration
84 2524 112 microseconds per iteration
64 987 75 microseconds per iteration
34 92 64 microseconds per iteration
82 2445 115 microseconds per iteration
87 221 115 microseconds per iteration
18 71 52 microseconds per iteration
83 3295 126 microseconds per iteration
43 285 60 microseconds per iteration
44 479 49 microseconds per iteration
72 1498 67 microseconds per iteration
69 2090 96 microseconds per iteration
81 754 70 microseconds per iteration
39 512 52 microseconds per iteration
27 154 44 microseconds per iteration
81 986 75 microseconds per iteration
29 298 47 microseconds per iteration
61 746 59 microseconds per iteration
98 3651 112 microseconds per iteration
31 434 50 microseconds per iteration
83 1651 71 microseconds per iteration
31 434 47 microseconds per iteration
67 1479 68 microseconds per iteration
55 1145 65 microseconds per iteration
40 643 50 microseconds per iteration
15 19 44 microseconds per iteration
22 204 39 microseconds per iteration
69 2069 73 microseconds per iteration
53 1106 63 microseconds per iteration
43 289 49 microseconds per iteration
40 762 54 microseconds per iteration
33 133 46 microseconds per iteration
65 1344 74 microseconds per iteration
20 4 65550 microseconds per iteration
67 134 68 microseconds per iteration
35 354 46 microseconds per iteration
21 86 46 microseconds per iteration
78 2531 98 microseconds per iteration
70 1658 94 microseconds per iteration
15 30 51 microseconds per iteration
94 528 100 microseconds per iteration
48 151 67 microseconds per iteration
86 1794 97 microseconds per iteration
28 219 59 microseconds per iteration
38 631 58 microseconds per iteration
20 60 51 microseconds per iteration
22 194 56 microseconds per iteration
51 69 25797 microseconds per iteration
71 1129 77 microseconds per iteration
30 305 56 microseconds per iteration
60 1453 75 microseconds per iteration
62 88 112 microseconds per iteration
67 1170 82 microseconds per iteration
60 658 71 microseconds per iteration
62 1845 82 microseconds per iteration
17 121 43 microseconds per iteration
36 448 56 microseconds per iteration
12 61 43 microseconds per iteration
17 30 43 microseconds per iteration
11 44 38 microseconds per iteration
78 2561 81 microseconds per iteration
65 1744 69 microseconds per iteration
39 506 48 microseconds per iteration
92 668 81 microseconds per iteration
33 42 60 microseconds per iteration
53 1227 59 microseconds per iteration
85 530 67 microseconds per iteration
56 559 52 microseconds per iteration
72 1373 83 microseconds per iteration
17 80 42 microseconds per iteration
43 635 55 microseconds per iteration
60 616 55 microseconds per iteration
18 128 56 microseconds per iteration
18 47 37 microseconds per iteration
39 533 53 microseconds per iteration
96 915 81 microseconds per iteration
75 1041 68 microseconds per iteration
51 393 52 microseconds per iteration
91 2159 79 microseconds per iteration
40 698 51 microseconds per iteration
67 1081 78 microseconds per iteration
74 2533 123 microseconds per iteration
72 649 81 microseconds per iteration
64 275 80 microseconds per iteration
93 3148 119 microseconds per iteration
95 675 68 microseconds per iteration
24 124 41 microseconds per iteration
69 2189 84 microseconds per iteration
93 1826 92 microseconds per iteration
97 387 89 microseconds per iteration
98 2826 103 microseconds per iteration
68 297 77 microseconds per iteration
46 1023 72 microseconds per iteration
81 2157 115 microseconds per iteration
60 1407 85 microseconds per iteration
54 1253 82 microseconds per iteration
64 148 105 microseconds per iteration
46 760 68 microseconds per iteration
55 1266 81 microseconds per iteration
45 641 57 microseconds per iteration
95 1172 78 microseconds per iteration
82 2761 85 microseconds per iteration
28 185 43 microseconds per iteration
21 6 83174 microseconds per iteration
67 1400 64 microseconds per iteration
45 148 1034 microseconds per iteration
33 206 43 microseconds per iteration
99 4665 109 microseconds per iteration
70 363 62 microseconds per iteration
30 141 49 microseconds per iteration
19 81 50 microseconds per iteration
82 2354 112 microseconds per iteration
95 1578 88 microseconds per iteration
95 2915 133 microseconds per iteration
53 1145 82 microseconds per iteration
44 244 61 microseconds per iteration
69 1108 63 microseconds per iteration
89 717 88 microseconds per iteration
45 181 61 microseconds per iteration
81 287 102 microseconds per iteration
99 4660 180 microseconds per iteration
10 21 47 microseconds per iteration
47 491 49 microseconds per iteration
34 415 45 microseconds per iteration
14 65 39 microseconds per iteration
75 2423 103 microseconds per iteration
51 1093 75 microseconds per iteration
51 173 52 microseconds per iteration
73 1307 72 microseconds per iteration
98 575 6E8
22 157 41 microseconds per iteration
61 1404 72 microseconds per iteration
91 367 85 microseconds per iteration
68 2262 98 microseconds per iteration
21 13 98 microseconds per iteration
12 6 44 microseconds per iteration
14 50 38 microseconds per iteration
20 97 40 microseconds per iteration
32 292 44 microseconds per iteration
21 150 40 microseconds per iteration
21 176 41 microseconds per iteration
12 10 42 microseconds per iteration
16 96 37 microseconds per iteration
31 182 40 microseconds per iteration
56 1173 73 microseconds per iteration
22 6 9479 microseconds per iteration
42 562 47 microseconds per iteration
50 1208 59 microseconds per iteration
24 145 40 microseconds per iteration
83 984 75 microseconds per iteration
81 3178 99 microseconds per iteration
59 53 38934787 microseconds per iteration
25 127 49 microseconds per iteration
25 96 49 microseconds per iteration
41 419 63 microseconds per iteration
94 2063 97 microseconds per iteration
22 79 50 microseconds per iteration
44 786 61 microseconds per iteration
65 1467 81 microseconds per iteration
70 163 102 microseconds per iteration
87 1977 92 microseconds per iteration
45 637 58 microseconds per iteration
10 6 166 microseconds per iteration
96 155 375826 microseconds per iteration
85 850 77 microseconds per iteration
64 1900 86 microseconds per iteration
41 731 62 microseconds per iteration
50 446 61 microseconds per iteration
94 1094 88 microseconds per iteration
89 161 6E8
11 41 40 microseconds per iteration
34 447 45 microseconds per iteration
27 215 42 microseconds per iteration
45 794 50 microseconds per iteration
44 854 53 microseconds per iteration
67 1734 71 microseconds per iteration
54 133 56 microseconds per iteration
46 210 48 microseconds per iteration
64 1231 60 microseconds per iteration
21 171 41 microseconds per iteration
33 367 42 microseconds per iteration
96 1863 80 microseconds per iteration
89 2960 86 microseconds per iteration
41 694 50 microseconds per iteration
20 171 38 microseconds per iteration
27 95 45 microseconds per iteration
69 1485 84 microseconds per iteration
80 2120 83 microseconds per iteration
17 110 41 microseconds per iteration
55 753 52 microseconds per iteration
27 325 46 microseconds per iteration
53 402 51 microseconds per iteration
66 1790 89 microseconds per iteration
36 434 53 microseconds per iteration
95 3174 88 microseconds per iteration
7 2 53 microseconds per iteration
33 516 46 microseconds per iteration
48 246 49 microseconds per iteration
31 282 47 microseconds per iteration
78 1735 71 microseconds per iteration
43 37 97 microseconds per iteration
97 1318 73 microseconds per iteration
68 1480 65 microseconds per iteration
93 4240 104 microseconds per iteration
53 348 49 microseconds per iteration
74 1842 69 microseconds per iteration
72 848 60 microseconds per iteration
55 1295 59 microseconds per iteration
52 666 52 microseconds per iteration
62 166 69 microseconds per iteration
50 1107 54 microseconds per iteration
32 398 45 microseconds per iteration
82 2337 77 microseconds per iteration
74 196 72 microseconds per iteration
77 921 64 microseconds per iteration
69 402 58 microseconds per iteration
72 1184 62 microseconds per iteration
29 358 43 microseconds per iteration
73 874 62 microseconds per iteration
52 1113 65 microseconds per iteration
41 484 47 microseconds per iteration
87 3382 93 microseconds per iteration
11 19 36 microseconds per iteration
92 3051 92 microseconds per iteration
29 181 42 microseconds per iteration
45 856 51 microseconds per iteration
43 2 6E8
21 97 39 microseconds per iteration
39 415 46 microseconds per iteration
68 1106 72 microseconds per iteration
89 2255 95 microseconds per iteration
28 364 45 microseconds per iteration
98 589 6E8
62 1202 61 microseconds per iteration
42 301 49 microseconds per iteration
11 35 46 microseconds per iteration
98 389 6E8
52 376 54 microseconds per iteration
37 405 47 microseconds per iteration
27 115 43 microseconds per iteration
71 1391 63 microseconds per iteration
92 4177 109 microseconds per iteration
98 1206 75 microseconds per iteration
57 384 49 microseconds per iteration
62 337 54 microseconds per iteration
25 128 39 microseconds per iteration
82 2179 80 microseconds per iteration
42 186 45 microseconds per iteration
81 2784 90 microseconds per iteration
12 57 39 microseconds per iteration
54 1066 68 microseconds per iteration
51 618 50 microseconds per iteration
82 1418 69 microseconds per iteration
93 3514 104 microseconds per iteration
20 15 57 microseconds per iteration
86 3423 95 microseconds per iteration
98 401 6E8
87 1976 74 microseconds per iteration
12 46 38 microseconds per iteration
14 48 38 microseconds per iteration
35 225 46 microseconds per iteration
49 53 7200 microseconds per iteration
44 190 47 microseconds per iteration
86 1004 68 microseconds per iteration
44 878 53 microseconds per iteration
40 196 45 microseconds per iteration
30 127 44 microseconds per iteration
83 577 64 microseconds per iteration
64 1590 67 microseconds per iteration
21 82 38 microseconds per iteration
97 1779 83 microseconds per iteration
98 762 72 microseconds per iteration
60 483 57 microseconds per iteration
48 786 58 microseconds per iteration
46 600 49 microseconds per iteration
36 527 47 microseconds per iteration
46 91 66 microseconds per iteration
33 389 46 microseconds per iteration
45 278 46 microseconds per iteration
26 249 205 microseconds per iteration
45 65 81 microseconds per iteration
43 195 220 microseconds per iteration
16 75 38 microseconds per iteration
45 606 47 microseconds per iteration
47 986 53 microseconds per iteration
86 2511 85 microseconds per iteration
81 544 69 microseconds per iteration
29 338 42 microseconds per iteration
56 215 55 microseconds per iteration
19 105 43 microseconds per iteration
30 358 43 microseconds per iteration
80 1086 62 microseconds per iteration
25 50 46 microseconds per iteration
31 85 49 microseconds per iteration
83 2119 74 microseconds per iteration
83 3145 89 microseconds per iteration
98 687 75 microseconds per iteration
63 72 361028467 microseconds per iteration
32 367 46 microseconds per iteration
15 65 38 microseconds per iteration
78 2122 75 microseconds per iteration
89 2615 84 microseconds per iteration
28 184 44 microseconds per iteration
67 2015 77 microseconds per iteration
49 227 53 microseconds per iteration
36 550 46 microseconds per iteration
28 242 44 microseconds per iteration
98 1881 78 microseconds per iteration
31 245 43 microseconds per iteration
68 2169 73 microseconds per iteration
81 3226 89 microseconds per iteration
61 1180 58 microseconds per iteration
65 1857 70 microseconds per iteration
21 38 40 microseconds per iteration
87 849 68 microseconds per iteration
81 1487 71 microseconds per iteration
79 559 73 microseconds per iteration
30 167 43 microseconds per iteration
68 1668 85 microseconds per iteration
79 729 64 microseconds per iteration
60 1293 60 microseconds per iteration
29 346 50 microseconds per iteration
36 157 46 microseconds per iteration
10 38 40 microseconds per iteration
67 295 74 microseconds per iteration
81 1270 69 microseconds per iteration
51 385 54 microseconds per iteration
75 2392 80 microseconds per iteration
92 460 73 microseconds per iteration
58 1027 55 microseconds per iteration
26 33 55 microseconds per iteration
71 277 65 microseconds per iteration
56 473 50 microseconds per iteration
58 1267 57 microseconds per iteration
49 672 49 microseconds per iteration
63 1636 65 microseconds per iteration
94 3836 98 microseconds per iteration
89 1694 72 microseconds per iteration
12 55 39 microseconds per iteration
17 76 39 microseconds per iteration
91 3747 97 microseconds per iteration
44 96 72 microseconds per iteration
10 36 38 microseconds per iteration
97 913 74 microseconds per iteration
67 1544 65 microseconds per iteration
16 105 38 microseconds per iteration
11 24 37 microseconds per iteration
32 21 131 microseconds per iteration
44 87 65 microseconds per iteration
51 255 50 microseconds per iteration
89 218 6E8
26 262 48 microseconds per iteration
74 1921 79 microseconds per iteration
15 37 41 microseconds per iteration
89 3539 106 microseconds per iteration
84 2622 93 microseconds per iteration
89 177 6E8
62 598 61 microseconds per iteration
31 145 46 microseconds per iteration
43 431 48 microseconds per iteration
37 11 471570930 microseconds per iteration
17 121 45 microseconds per iteration
26 75 40 microseconds per iteration
77 2359 97 microseconds per iteration
22 38 40 microseconds per iteration
62 577 56 microseconds per iteration
93 963 70 microseconds per iteration
37 591 46 microseconds per iteration
84 3012 87 microseconds per iteration
41 394 44 microseconds per iteration
45 642 48 microseconds per iteration
49 568 50 microseconds per iteration
64 1556 63 microseconds per iteration
31 113 44 microseconds per iteration
85 1300 69 microseconds per iteration
89 698 70 microseconds per iteration
11 18 37 microseconds per iteration
90 2968 94 microseconds per iteration
23 150 38 microseconds per iteration
29 237 42 microseconds per iteration
21 152 41 microseconds per iteration
67 1654 68 microseconds per iteration
16 119 40 microseconds per iteration
68 213 66 microseconds per iteration
81 307 70 microseconds per iteration
93 3289 93 microseconds per iteration
70 289 63 microseconds per iteration
74 490 63 microseconds per iteration
47 175 50 microseconds per iteration
13 65 37 microseconds per iteration
71 1183 67 microseconds per iteration
32 404 49 microseconds per iteration
11 47 38 microseconds per iteration
95 1462 72 microseconds per iteration
73 2252 75 microseconds per iteration
42 200 48 microseconds per iteration
87 1769 71 microseconds per iteration
71 870 62 microseconds per iteration
34 437 46 microseconds per iteration
62 1154 59 microseconds per iteration
38 193 965 microseconds per iteration
51 394 50 microseconds per iteration
25 157 41 microseconds per iteration
72 1979 71 microseconds per iteration
78 1157 69 microseconds per iteration
56 819 54 microseconds per iteration
26 85 42 microseconds per iteration
93 408 75 microseconds per iteration
36 365 45 microseconds per iteration
79 2282 79 microseconds per iteration
92 3299 94 microseconds per iteration
34 400 43 microseconds per iteration
93 1084 72 microseconds per iteration
60 557 54 microseconds per iteration
62 1165 62 microseconds per iteration
95 1886 80 microseconds per iteration
34 481 46 microseconds per iteration
17 83 41 microseconds per iteration
40 443 48 microseconds per iteration
12 34 39 microseconds per iteration
24 215 40 microseconds per iteration
68 1844 70 microseconds per iteration
24 213 42 microseconds per iteration
43 604 49 microseconds per iteration
20 2 90 microseconds per iteration
54 186 55 microseconds per iteration
35 236 43 microseconds per iteration
76 2281 76 microseconds per iteration
56 200 61 microseconds per iteration
55 635 56 microseconds per iteration
86 195 87 microseconds per iteration
39 39 231 microseconds per iteration
30 390 43 microseconds per iteration
79 2145 76 microseconds per iteration
38 214 44 microseconds per iteration
88 329 75 microseconds per iteration
22 71 40 microseconds per iteration
55 1185 56 microseconds per iteration
53 487 49 microseconds per iteration
56 116 60 microseconds per iteration
96 1643 71 microseconds per iteration
80 2855 86 microseconds per iteration
91 615 79 microseconds per iteration
32 36 64 microseconds per iteration
46 449 46 microseconds per iteration
89 103 6E8
81 1339 89 microseconds per iteration
45 677 69 microseconds per iteration
86 1802 90 microseconds per iteration
27 54 59 microseconds per iteration
55 50 18895364 microseconds per iteration
20 144 50 microseconds per iteration
53 539 63 microseconds per iteration
36 424 54 microseconds per iteration
12 55 36 microseconds per iteration
46 489 49 microseconds per iteration
16 117 46 microseconds per iteration
53 1120 69 microseconds per iteration
20 107 41 microseconds per iteration
16 37 37 microseconds per iteration
41 284 55 microseconds per iteration
10 14 48 microseconds per iteration
17 116 40 microseconds per iteration
11 33 45 microseconds per iteration
83 369 84 microseconds per iteration
25 132 41 microseconds per iteration
99 2563 86 microseconds per iteration
40 78 75 microseconds per iteration
48 998 56 microseconds per iteration
64 1295 77 microseconds per iteration
63 1251 73 microseconds per iteration
63 1933 86 microseconds per iteration
61 1427 78 microseconds per iteration
27 93 53 microseconds per iteration
89 288 106 microseconds per iteration
81 1654 87 microseconds per iteration
67 1145 74 microseconds per iteration
63 1926 68 microseconds per iteration
57 97 99 microseconds per iteration
47 190 50 microseconds per iteration
12 33 36 microseconds per iteration
62 1310 60 microseconds per iteration
47 760 52 microseconds per iteration
98 2594 82 microseconds per iteration
77 1469 70 microseconds per iteration
78 404 62 microseconds per iteration
87 528 69 microseconds per iteration
98 523 6E8
61 1230 72 microseconds per iteration
71 2463 99 microseconds per iteration
97 3022 108 microseconds per iteration
74 797 61 microseconds per iteration
30 67 45 microseconds per iteration
24 219 40 microseconds per iteration
93 1244 75 microseconds per iteration
10 26 45 microseconds per iteration
72 525 57 microseconds per iteration
86 1935 73 microseconds per iteration
38 583 48 microseconds per iteration
55 422 60 microseconds per iteration
66 1885 85 microseconds per iteration
47 594 50 microseconds per iteration
71 1412 69 microseconds per iteration
61 630 67 microseconds per iteration
21 125 49 microseconds per iteration
17 21 54 microseconds per iteration
20 116 45 microseconds per iteration
19 42 51 microseconds per iteration
74 1431 79 microseconds per iteration
51 838 67 microseconds per iteration
17 27 42 microseconds per iteration
89 824 88 microseconds per iteration
89 165 56895 microseconds per iteration
80 1495 84 microseconds per iteration
98 2758 105 microseconds per iteration
73 1033 75 microseconds per iteration
96 1190 72 microseconds per iteration
57 1179 59 microseconds per iteration
98 425 6E8
44 745 53 microseconds per iteration
64 803 57 microseconds per iteration
70 2237 75 microseconds per iteration
36 108 45 microseconds per iteration
11 16 41 microseconds per iteration
48 583 51 microseconds per iteration
43 584 48 microseconds per iteration
94 510 75 microseconds per iteration
80 1999 73 microseconds per iteration
58 801 53 microseconds per iteration
83 2104 75 microseconds per iteration
13 66 37 microseconds per iteration
37 368 44 microseconds per iteration
49 1109 54 microseconds per iteration
22 143 39 microseconds per iteration
85 3389 92 microseconds per iteration
89 55 6E8
94 2614 86 microseconds per iteration
30 327 43 microseconds per iteration
74 2209 97 microseconds per iteration
18 138 47 microseconds per iteration
15 21 47 microseconds per iteration
98 3993 132 microseconds per iteration
96 3225 114 microseconds per iteration
79 2385 97 microseconds per iteration
56 728 65 microseconds per iteration
58 360 54 microseconds per iteration
31 125 55 microseconds per iteration
79 1192 65 microseconds per iteration
12 30 36 microseconds per iteration
67 1907 90 microseconds per iteration
74 1450 93 microseconds per iteration
16 40 39 microseconds per iteration
90 3603 97 microseconds per iteration
45 562 48 microseconds per iteration
14 12 58 microseconds per iteration
44 86 61 microseconds per iteration
59 1470 73 microseconds per iteration
12 55 39 microseconds per iteration
14 55 39 microseconds per iteration
56 747 54 microseconds per iteration
63 440 66 microseconds per iteration
63 1941 83 microseconds per iteration
17 100 38 microseconds per iteration
19 130 38 microseconds per iteration
19 134 40 microseconds per iteration
61 1176 90 microseconds per iteration
98 1368 75 microseconds per iteration
28 111 41 microseconds per iteration
25 96 42 microseconds per iteration
46 84 54 microseconds per iteration
42 453 46 microseconds per iteration
23 249 41 microseconds per iteration
38 587 47 microseconds per iteration
87 2147 104 microseconds per iteration
19 82 39 microseconds per iteration
49 972 55 microseconds per iteration
23 172 41 microseconds per iteration
50 814 49 microseconds per iteration
81 2006 90 microseconds per iteration
57 274 54 microseconds per iteration
69 841 63 microseconds per iteration
93 2062 75 microseconds per iteration
68 481 60 microseconds per iteration
58 727 67 microseconds per iteration
93 1987 75 microseconds per iteration
46 419 47 microseconds per iteration
89 3157 110 microseconds per iteration
59 1551 77 microseconds per iteration
32 367 42 microseconds per iteration
24 215 42 microseconds per iteration
42 255 45 microseconds per iteration
80 1515 67 microseconds per iteration
89 117 6E8
74 1575 68 microseconds per iteration
27 133 40 microseconds per iteration
82 370 91 microseconds per iteration
18 144 51 microseconds per iteration
54 1277 74 microseconds per iteration
66 1558 83 microseconds per iteration
17 83 40 microseconds per iteration
45 200 50 microseconds per iteration
63 883 70 microseconds per iteration
43 169 58 microseconds per iteration
74 960 73 microseconds per iteration
87 2292 88 microseconds per iteration
81 2396 80 microseconds per iteration
15 54 38 microseconds per iteration
65 385 57 microseconds per iteration
67 1029 60 microseconds per iteration
33 368 43 microseconds per iteration
36 432 45 microseconds per iteration
12 54 37 microseconds per iteration
89 3299 97 microseconds per iteration
28 122 42 microseconds per iteration
97 2933 98 microseconds per iteration
96 3924 105 microseconds per iteration
65 765 57 microseconds per iteration
65 2047 77 microseconds per iteration
94 305 87 microseconds per iteration
50 1111 56 microseconds per iteration
57 361 52 microseconds per iteration
84 2216 84 microseconds per iteration
65 1548 64 microseconds per iteration
31 8 167986834 microseconds per iteration
73 332 78 microseconds per iteration
74 1730 90 microseconds per iteration
13 47 36 microseconds per iteration
87 715 79 microseconds per iteration
43 182 50 microseconds per iteration
99 3959 105 microseconds per iteration
82 2115 80 microseconds per iteration
74 2429 82 microseconds per iteration
68 1010 63 microseconds per iteration
11 47 36 microseconds per iteration
41 380 47 microseconds per iteration
60 1613 62 microseconds per iteration
93 1216 71 microseconds per iteration
79 2698 84 microseconds per iteration
29 226 47 microseconds per iteration
28 267 44 microseconds per iteration
97 2577 88 microseconds per iteration
95 3769 104 microseconds per iteration
32 103 44 microseconds per iteration
49 833 54 microseconds per iteration
70 2367 85 microseconds per iteration
12 9 46 microseconds per iteration
81 287 73 microseconds per iteration
61 1055 57 microseconds per iteration
17 115 38 microseconds per iteration
47 672 54 microseconds per iteration
31 94 44 microseconds per iteration
29 228 42 microseconds per iteration
35 585 48 microseconds per iteration
39 346 45 microseconds per iteration
52 101 62 microseconds per iteration
80 362 69 microseconds per iteration
76 919 65 microseconds per iteration
60 759 54 microseconds per iteration
91 705 73 microseconds per iteration
34 137 446 microseconds per iteration
30 224 42 microseconds per iteration
43 270 46 microseconds per iteration
61 1145 63 microseconds per iteration
91 3790 99 microseconds per iteration
28 125 46 microseconds per iteration
79 880 61 microseconds per iteration
27 182 40 microseconds per iteration
79 1969 71 microseconds per iteration
23 107 51 microseconds per iteration
84 3480 151 microseconds per iteration
89 133 6E8
80 2007 99 microseconds per iteration
78 2867 105 microseconds per iteration
19 122 50 microseconds per iteration
62 579 56 microseconds per iteration
87 1484 70 microseconds per iteration
69 233 66 microseconds per iteration
65 444 56 microseconds per iteration
52 1303 60 microseconds per iteration
68 1245 63 microseconds per iteration
10 42 38 microseconds per iteration
61 1578 67 microseconds per iteration
88 2628 78 microseconds per iteration
47 993 53 microseconds per iteration
29 306 42 microseconds per iteration
22 214 45 microseconds per iteration
83 3049 86 microseconds per iteration
22 9 153 microseconds per iteration
92 3354 93 microseconds per iteration
31 214 44 microseconds per iteration
75 206 88 microseconds per iteration
35 155 65 microseconds per iteration
16 38 39 microseconds per iteration
33 457 59 microseconds per iteration
9 2 90 microseconds per iteration
49 976 54 microseconds per iteration
60 363 55 microseconds per iteration
57 831 52 microseconds per iteration
95 3048 103 microseconds per iteration
38 515 55 microseconds per iteration
16 30 47 microseconds per iteration
64 1223 59 microseconds per iteration
35 566 46 microseconds per iteration
86 1804 78 microseconds per iteration
78 660 84 microseconds per iteration
30 36 96442 microseconds per iteration
15 48 38 microseconds per iteration
25 55 49 microseconds per iteration
46 177 49 microseconds per iteration
31 296 54 microseconds per iteration
65 1815 68 microseconds per iteration
61 714 67 microseconds per iteration
51 938 55 microseconds per iteration
13 59 39 microseconds per iteration
81 2990 109 microseconds per iteration
70 970 60 microseconds per iteration
72 643 63 microseconds per iteration
61 1166 57 microseconds per iteration
51 543 55 microseconds per iteration
51 1191 82 microseconds per iteration
87 326 76 microseconds per iteration
89 269 6E8
60 394 64 microseconds per iteration
24 197 50 microseconds per iteration
36 608 57 microseconds per iteration
25 209 50 microseconds per iteration
95 1421 89 microseconds per iteration
84 388 95 microseconds per iteration
48 1089 68 microseconds per iteration
20 26 61 microseconds per iteration
41 467 57 microseconds per iteration
22 187 51 microseconds per iteration
69 467 79 microseconds per iteration
68 2000 88 microseconds per iteration
98 463 105 microseconds per iteration
24 127 49 microseconds per iteration
17 111 48 microseconds per iteration
80 1854 104 microseconds per iteration
76 2185 96 microseconds per iteration
26 34 72 microseconds per iteration
64 1002 70 microseconds per iteration
11 5 68 microseconds per iteration
17 95 37 microseconds per iteration
57 97 103 microseconds per iteration
36 536 48 microseconds per iteration
39 724 64 microseconds per iteration
23 43 43 microseconds per iteration
51 872 64 microseconds per iteration
89 3489 114 microseconds per iteration
70 97 12432 microseconds per iteration
81 2473 110 microseconds per iteration
49 803 67 microseconds per iteration
38 229 49 microseconds per iteration
96 1774 78 microseconds per iteration
18 90 40 microseconds per iteration
55 876 62 microseconds per iteration
93 1303 72 microseconds per iteration
16 103 39 microseconds per iteration
96 2750 86 microseconds per iteration
71 2053 74 microseconds per iteration
48 208 52 microseconds per iteration
86 390 77 microseconds per iteration
44 414 46 microseconds per iteration
52 29 42879088 microseconds per iteration
15 100 42 microseconds per iteration
96 646 73 microseconds per iteration
27 64 42 microseconds per iteration
68 2223 85 microseconds per iteration
12 64 36 microseconds per iteration
57 826 51 microseconds per iteration
70 1490 83 microseconds per iteration
23 178 41 microseconds per iteration
89 74 6E8
61 1087 67 microseconds per iteration
42 658 61 microseconds per iteration
20 33 59 microseconds per iteration
70 1193 78 microseconds per iteration
62 1718 68 microseconds per iteration
81 979 69 microseconds per iteration
77 1353 64 microseconds per iteration
97 587 77 microseconds per iteration
30 74 45 microseconds per iteration
72 1585 81 microseconds per iteration
52 840 65 microseconds per iteration
71 1472 64 microseconds per iteration
33 468 45 microseconds per iteration
20 183 40 microseconds per iteration
88 2261 78 microseconds per iteration
38 630 48 microseconds per iteration
11 11 36 microseconds per iteration
67 1749 83 microseconds per iteration
85 2053 74 microseconds per iteration
52 638 50 microseconds per iteration
69 2093 85 microseconds per iteration
57 267 52 microseconds per iteration
27 322 43 microseconds per iteration
19 168 45 microseconds per iteration
97 3430 95 microseconds per iteration
38 449 45 microseconds per iteration
52 180 55 microseconds per iteration
81 239 82 microseconds per iteration
50 1188 57 microseconds per iteration
98 3476 99 microseconds per iteration
67 1517 64 microseconds per iteration
88 1016 70 microseconds per iteration
85 3275 91 microseconds per iteration
22 146 40 microseconds per iteration
94 386 78 microseconds per iteration
14 51 40 microseconds per iteration
82 2297 80 microseconds per iteration
86 2722 83 microseconds per iteration
43 355 47 microseconds per iteration
44 29 19373059 microseconds per iteration
86 2833 121 microseconds per iteration
53 928 58 microseconds per iteration
13 73 40 microseconds per iteration
49 61 6258 microseconds per iteration
12 23 38 microseconds per iteration
73 1333 68 microseconds per iteration
0 0 22 microseconds per iteration
58 1063 58 microseconds per iteration
20 69 39 microseconds per iteration
12 65 38 microseconds per iteration
66 885 59 microseconds per iteration
91 1703 81 microseconds per iteration
18 33 39 microseconds per iteration
93 1458 71 microseconds per iteration
80 2695 81 microseconds per iteration
30 134 42 microseconds per iteration
13 11 46 microseconds per iteration
68 722 63 microseconds per iteration
79 2242 78 microseconds per iteration
99 4676 113 microseconds per iteration
56 1507 69 microseconds per iteration
83 875 63 microseconds per iteration
17 109 42 microseconds per iteration
43 700 49 microseconds per iteration
79 2303 78 microseconds per iteration
67 1228 61 microseconds per iteration
69 722 59 microseconds per iteration
99 452 85 microseconds per iteration
63 1784 69 microseconds per iteration
25 220 44 microseconds per iteration
64 636 59 microseconds per iteration
23 21 58 microseconds per iteration
37 283 46 microseconds per iteration
88 3769 109 microseconds per iteration
62 1334 57 microseconds per iteration
16 73 40 microseconds per iteration
90 2075 81 microseconds per iteration
33 467 46 microseconds per iteration
13 27 38 microseconds per iteration
75 1310 74 microseconds per iteration
48 664 52 microseconds per iteration
26 49 45 microseconds per iteration
83 846 62 microseconds per iteration
15 7 58 microseconds per iteration
35 187 45 microseconds per iteration
84 1429 69 microseconds per iteration
12 50 38 microseconds per iteration
14 42 41 microseconds per iteration
33 71 48 microseconds per iteration
33 248 44 microseconds per iteration
44 269 49 microseconds per iteration
41 348 56 microseconds per iteration
35 301 54 microseconds per iteration
85 849 67 microseconds per iteration
72 2391 90 microseconds per iteration
59 894 68 microseconds per iteration
45 698 49 microseconds per iteration
99 1057 70 microseconds per iteration
35 51 64 microseconds per iteration
81 2222 75 microseconds per iteration
32 297 52 microseconds per iteration
18 85 39 microseconds per iteration
46 418 50 microseconds per iteration
56 1033 57 microseconds per iteration
32 266 53 microseconds per iteration
26 29 271 microseconds per iteration
23 106 49 microseconds per iteration
85 138 119 microseconds per iteration
65 2054 74 microseconds per iteration
86 2381 89 microseconds per iteration
59 1688 66 microseconds per iteration
43 798 62 microseconds per iteration
58 425 64 microseconds per iteration
57 610 66 microseconds per iteration
65 2014 71 microseconds per iteration
90 2575 101 microseconds per iteration
97 771 78 microseconds per iteration
10 37 44 microseconds per iteration
88 572 73 microseconds per iteration
63 442 54 microseconds per iteration
43 808 49 microseconds per iteration
56 163 56 microseconds per iteration
21 120 47 microseconds per iteration
66 1929 70 microseconds per iteration
28 185 51 microseconds per iteration
34 272 57 microseconds per iteration
34 548 45 microseconds per iteration
13 75 37 microseconds per iteration
43 88 49 microseconds per iteration
65 640 60 microseconds per iteration
32 473 57 microseconds per iteration
53 695 63 microseconds per iteration
21 41 52 microseconds per iteration
29 258 42 microseconds per iteration
51 215 48 microseconds per iteration
45 837 53 microseconds per iteration
24 252 42 microseconds per iteration
72 1367 79 microseconds per iteration
92 2728 87 microseconds per iteration
71 2064 77 microseconds per iteration
18 16 50 microseconds per iteration
64 1423 73 microseconds per iteration
56 1512 61 microseconds per iteration
70 666 58 microseconds per iteration
23 16 187 microseconds per iteration
34 84 46 microseconds per iteration
50 1107 57 microseconds per iteration
46 801 50 microseconds per iteration
81 2958 90 microseconds per iteration
23 74 41 microseconds per iteration
14 20 39 microseconds per iteration
31 417 44 microseconds per iteration
71 818 63 microseconds per iteration
61 1134 59 microseconds per iteration
64 423 66 microseconds per iteration
30 411 53 microseconds per iteration
89 1162 70 microseconds per iteration
31 167 41 microseconds per iteration
70 1608 67 microseconds per iteration
53 1317 71 microseconds per iteration
58 1316 101 microseconds per iteration
81 165 106 microseconds per iteration
49 518 60 microseconds per iteration
32 2 19668254 microseconds per iteration
95 1125 77 microseconds per iteration
19 20 41 microseconds per iteration
87 2397 102 microseconds per iteration
89 1848 73 microseconds per iteration
90 1693 82 microseconds per iteration
59 1194 60 microseconds per iteration
96 2373 89 microseconds per iteration
73 1428 65 microseconds per iteration
54 723 53 microseconds per iteration
56 962 56 microseconds per iteration
45 810 54 microseconds per iteration
98 491 6E8
84 929 71 microseconds per iteration
98 1343 77 microseconds per iteration
61 960 64 microseconds per iteration
64 813 68 microseconds per iteration
57 1556 66 microseconds per iteration
11 35 36 microseconds per iteration
74 1005 62 microseconds per iteration
13 19 41 microseconds per iteration
83 2093 78 microseconds per iteration
87 168 359 microseconds per iteration
98 367 6E8
89 3188 113 microseconds per iteration
45 567 49 microseconds per iteration
74 2198 95 microseconds per iteration
23 111 39 microseconds per iteration
39 107 65 microseconds per iteration
52 1079 56 microseconds per iteration
33 281 43 microseconds per iteration
93 988 93 microseconds per iteration
54 377 51 microseconds per iteration
56 481 50 microseconds per iteration
25 260 43 microseconds per iteration
62 945 54 microseconds per iteration
27 318 43 microseconds per iteration
59 1703 64 microseconds per iteration
53 810 59 microseconds per iteration
43 719 52 microseconds per iteration
13 62 36 microseconds per iteration
22 102 41 microseconds per iteration


==> saucy.dat <==
99 9673 6E8
19 51 1344 microseconds per iteration
99 9639 6E8
93 352 1617 microseconds per iteration
62 267 1444 microseconds per iteration
99 9680 6E8
99 9687 6E8
99 9208 6E8
99 9615 6E8
22 57 1378 microseconds per iteration
51 799 2582 microseconds per iteration
41 214 1337 microseconds per iteration
99 9686 6E8
16 61 1380 microseconds per iteration
29 100 1400 microseconds per iteration
99 9655 6E8
90 1138 1771 microseconds per iteration
51 43 1906 microseconds per iteration
27 168 1317 microseconds per iteration
99 9688 6E8
99 9517 6E8
99 9639 6E8
99 9687 6E8
99 9678 6E8
99 9682 6E8
34 92 1348 microseconds per iteration
99 9295 6E8
87 221 4134 microseconds per iteration
18 71 1280 microseconds per iteration
99 9674 6E8
43 285 1537 microseconds per iteration
99 9687 6E8
99 9138 6E8
99 9228 6E8
81 754 1724 microseconds per iteration
99 9673 6E8
27 154 2076 microseconds per iteration
81 986 1793 microseconds per iteration
99 7728 6E8
99 9518 6E8
99 9655 6E8
99 9673 6E8
99 9680 6E8
99 9682 6E8
99 9615 6E8
99 9322 6E8
99 9639 6E8
15 19 1273 microseconds per iteration
99 9676 6E8
99 9680 6E8
53 1106 1887 microseconds per iteration
43 289 2722 microseconds per iteration
99 9618 6E8
33 133 1320 microseconds per iteration
99 9673 6E8
20 4 1548 microseconds per iteration
67 134 1395 microseconds per iteration
35 354 1376 microseconds per iteration
21 86 2789 microseconds per iteration
99 9655 6E8
99 9673 6E8
15 30 4271 microseconds per iteration
94 528 3326 microseconds per iteration
48 151 1358 microseconds per iteration
99 9518 6E8
28 219 3080 microseconds per iteration
99 9673 6E8
99 9678 6E8
99 9682 6E8
51 69 1368 microseconds per iteration
71 1129 1849 microseconds per iteration
30 305 11749 microseconds per iteration
99 9673 6E8
62 88 1842 microseconds per iteration
67 1170 11056 microseconds per iteration
60 658 1778 microseconds per iteration
99 9228 6E8
17 121 1417 microseconds per iteration
99 9655 6E8
99 9673 6E8
17 30 1236 microseconds per iteration
11 44 1252 microseconds per iteration
99 8710 6E8
99 9518 6E8
99 9655 6E8
99 9673 6E8
33 42 13177 microseconds per iteration
53 1227 1959 microseconds per iteration
85 530 1529 microseconds per iteration
99 9517 6E8
99 9639 6E8
99 9673 6E8
99 9678 6E8
60 616 1686 microseconds per iteration
18 128 1409 microseconds per iteration
18 47 1368 microseconds per iteration
39 533 1608 microseconds per iteration
96 915 1913 microseconds per iteration
99 9676 6E8
51 393 1646 microseconds per iteration
91 2159 10299 microseconds per iteration
99 9208 6E8
99 9615 6E8
99 9655 6E8
72 649 1606 microseconds per iteration
64 275 1480 microseconds per iteration
99 9686 6E8
95 675 1657 microseconds per iteration
24 124 1355 microseconds per iteration
99 9655 6E8
93 1826 2172 microseconds per iteration
97 387 1517 microseconds per iteration
99 9668 6E8
68 297 1413 microseconds per iteration
99 9680 6E8
99 9687 6E8
99 9138 6E8
99 9614 6E8
64 148 4195 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9686 6E8
95 1172 2259 microseconds per iteration
99 9518 6E8
28 185 1840 microseconds per iteration
21 6 1364 microseconds per iteration
99 9680 6E8
45 148 1521 microseconds per iteration
33 206 1502 microseconds per iteration
99 9516 6E8
70 363 1422 microseconds per iteration
30 141 2113 microseconds per iteration
19 81 1409 microseconds per iteration
99 9680 6E8
95 1578 2020 microseconds per iteration
99 9289 6E8
99 9618 6E8
44 244 2044 microseconds per iteration
99 9673 6E8
99 9680 6E8
45 181 1349 microseconds per iteration
81 287 1388 microseconds per iteration
99 9614 6E8
10 21 1414 microseconds per iteration
47 491 1717 microseconds per iteration
99 9680 6E8
14 65 1855 microseconds per iteration
81 5826 6E8
99 9518 6E8
51 173 1493 microseconds per iteration
99 9673 6E8
64 55 10549 microseconds per iteration
99 9682 6E8
99 9688 6E8
91 367 2394 microseconds per iteration
81 5494 6E8
21 13 1599 microseconds per iteration
12 6 1479 microseconds per iteration
14 50 1376 microseconds per iteration
20 97 1308 microseconds per iteration
99 9228 6E8
99 9615 6E8
21 176 1886 microseconds per iteration
12 10 1454 microseconds per iteration
16 96 1352 microseconds per iteration
31 182 1475 microseconds per iteration
99 9517 6E8
22 6 1981 microseconds per iteration
99 9655 6E8
99 9673 6E8
24 145 1464 microseconds per iteration
83 984 1855 microseconds per iteration
81 5248 6E8
59 53 1618 microseconds per iteration
25 127 1316 microseconds per iteration
25 96 1393 microseconds per iteration
99 9678 6E8
94 2063 2408 microseconds per iteration
22 79 1335 microseconds per iteration
44 786 2397 microseconds per iteration
65 1467 2113 microseconds per iteration
70 163 1573 microseconds per iteration
99 9676 6E8
99 9680 6E8
10 6 1366 microseconds per iteration
96 155 1463 microseconds per iteration
85 850 1744 microseconds per iteration
99 9655 6E8
99 9673 6E8
50 446 1539 microseconds per iteration
94 1094 1800 microseconds per iteration
62 29 1361 microseconds per iteration
11 41 1796 microseconds per iteration
34 447 1438 microseconds per iteration
27 215 1382 microseconds per iteration
99 9680 6E8
99 9686 6E8
67 1734 6E8
54 133 1380 microseconds per iteration
46 210 1408 microseconds per iteration
99 9673 6E8
99 9678 6E8
33 367 1397 microseconds per iteration
99 9688 6E8
99 9300 6E8
99 9618 6E8
99 9668 6E8
27 95 1830 microseconds per iteration
99 9680 6E8
99 9687 6E8
99 9682 6E8
99 9614 6E8
99 9655 6E8
53 402 5857 microseconds per iteration
99 9680 6E8
99 9686 6E8
99 8287 6E8
7 2 1236 microseconds per iteration
99 9655 6E8
48 246 1529 microseconds per iteration
31 282 1499 microseconds per iteration
99 9688 6E8
43 37 1372 microseconds per iteration
97 1318 1921 microseconds per iteration
99 9687 6E8
99 9137 6E8
53 348 2016 microseconds per iteration
99 9655 6E8
72 848 1776 microseconds per iteration
99 9680 6E8
52 666 8699 microseconds per iteration
62 166 1421 microseconds per iteration
99 9518 6E8
99 9639 6E8
99 9673 6E8
74 196 1334 microseconds per iteration
77 921 1781 microseconds per iteration
99 9688 6E8
72 1184 2004 microseconds per iteration
99 9639 6E8
73 874 2286 microseconds per iteration
99 9676 6E8
41 484 5250 microseconds per iteration
99 9687 6E8
11 19 1503 microseconds per iteration
99 9618 6E8
29 181 1457 microseconds per iteration
99 9673 6E8
43 2 1377 microseconds per iteration
21 97 1390 microseconds per iteration
99 8710 6E8
99 9518 6E8
99 9655 6E8
99 9673 6E8
55 16 3161 microseconds per iteration
62 1202 1904 microseconds per iteration
42 301 1440 microseconds per iteration
11 35 1258 microseconds per iteration
65 23 1471 microseconds per iteration
52 376 1402 microseconds per iteration
37 405 1544 microseconds per iteration
27 115 1282 microseconds per iteration
71 1391 2088 microseconds per iteration
99 9322 6E8
98 1206 4091 microseconds per iteration
57 384 1438 microseconds per iteration
62 337 1576 microseconds per iteration
25 128 1315 microseconds per iteration
99 9687 6E8
42 186 2280 microseconds per iteration
99 9615 6E8
99 9655 6E8
99 9673 6E8
51 618 1565 microseconds per iteration
99 9686 6E8
99 8677 6E8
20 15 1450 microseconds per iteration
99 9687 6E8
63 13 1366 microseconds per iteration
99 9680 6E8
12 46 1228 microseconds per iteration
14 48 2248 microseconds per iteration
35 225 1418 microseconds per iteration
49 53 1368 microseconds per iteration
44 190 2149 microseconds per iteration
86 1004 1799 microseconds per iteration
99 9682 6E8
40 196 1452 microseconds per iteration
30 127 1340 microseconds per iteration
99 9639 6E8
99 9668 6E8
99 9674 6E8
97 1779 2797 microseconds per iteration
98 762 1813 microseconds per iteration
60 483 1709 microseconds per iteration
99 9614 6E8
46 600 1609 microseconds per iteration
99 9673 6E8
46 91 1438 microseconds per iteration
99 9615 6E8
45 278 2398 microseconds per iteration
99 9518 6E8
45 65 1383 microseconds per iteration
43 195 1318 microseconds per iteration
16 75 1379 microseconds per iteration
45 606 2010 microseconds per iteration
99 9688 6E8
99 9517 6E8
81 544 2346 microseconds per iteration
99 9673 6E8
56 215 1418 microseconds per iteration
19 105 1275 microseconds per iteration
30 358 12173 microseconds per iteration
80 1086 2017 microseconds per iteration
25 50 1789 microseconds per iteration
31 85 1366 microseconds per iteration
99 9673 6E8
99 9680 6E8
98 687 1905 microseconds per iteration
63 72 2685 microseconds per iteration
99 9614 6E8
15 65 1395 microseconds per iteration
99 9673 6E8
99 9680 6E8
28 184 9190 microseconds per iteration
99 7716 6E8
49 227 1407 microseconds per iteration
99 9639 6E8
28 242 1448 microseconds per iteration
99 9680 6E8
31 245 2342 microseconds per iteration
99 9688 6E8
99 9680 6E8
61 1180 1971 microseconds per iteration
99 8710 6E8
21 38 1427 microseconds per iteration
87 849 1773 microseconds per iteration
81 1487 2044 microseconds per iteration
79 559 1609 microseconds per iteration
30 167 1363 microseconds per iteration
81 5593 6E8
99 9517 6E8
99 9639 6E8
99 9673 6E8
36 157 1373 microseconds per iteration
99 9682 6E8
67 295 1362 microseconds per iteration
81 1270 1920 microseconds per iteration
51 385 1518 microseconds per iteration
99 9673 6E8
92 460 1546 microseconds per iteration
99 9680 6E8
26 33 1444 microseconds per iteration
71 277 1418 microseconds per iteration
56 473 1479 microseconds per iteration
58 1267 5439 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9686 6E8
89 1694 2574 microseconds per iteration
12 55 1308 microseconds per iteration
17 76 1363 microseconds per iteration
99 9673 6E8
44 96 1515 microseconds per iteration
99 9686 6E8
97 913 1858 microseconds per iteration
99 9655 6E8
99 9639 6E8
11 24 1232 microseconds per iteration
32 21 1323 microseconds per iteration
44 87 1688 microseconds per iteration
51 255 1962 microseconds per iteration
73 43 1476 microseconds per iteration
26 262 11672 microseconds per iteration
99 9668 6E8
15 37 1374 microseconds per iteration
99 9680 6E8
99 9673 6E8
60 16 1410 microseconds per iteration
62 598 3230 microseconds per iteration
31 145 1224 microseconds per iteration
43 431 2767 microseconds per iteration
37 11 1378 microseconds per iteration
17 121 1319 microseconds per iteration
26 75 1662 microseconds per iteration
99 9518 6E8
22 38 2093 microseconds per iteration
62 577 1692 microseconds per iteration
93 963 2421 microseconds per iteration
99 9682 6E8
99 9688 6E8
99 9517 6E8
45 642 1690 microseconds per iteration
49 568 1505 microseconds per iteration
64 1556 7643 microseconds per iteration
31 113 1329 microseconds per iteration
85 1300 1887 microseconds per iteration
89 698 1648 microseconds per iteration
11 18 1251 microseconds per iteration
99 9686 6E8
23 150 2638 microseconds per iteration
29 237 1652 microseconds per iteration
21 152 1395 microseconds per iteration
67 1654 2603 microseconds per iteration
99 9614 6E8
68 213 1480 microseconds per iteration
81 307 1564 microseconds per iteration
99 9680 6E8
70 289 1642 microseconds per iteration
74 490 1809 microseconds per iteration
47 175 7826 microseconds per iteration
13 65 6871 microseconds per iteration
99 9673 6E8
32 404 2597 microseconds per iteration
11 47 1916 microseconds per iteration
99 9688 6E8
99 9322 6E8
42 200 1364 microseconds per iteration
87 1769 2328 microseconds per iteration
71 870 1844 microseconds per iteration
99 9680 6E8
62 1154 1929 microseconds per iteration
38 193 1393 microseconds per iteration
51 394 1482 microseconds per iteration
99 9655 6E8
99 9673 6E8
78 1157 1977 microseconds per iteration
56 819 1796 microseconds per iteration
26 85 1639 microseconds per iteration
93 408 1629 microseconds per iteration
36 365 1675 microseconds per iteration
99 9673 6E8
92 3299 3008 microseconds per iteration
99 9686 6E8
93 1084 1921 microseconds per iteration
60 557 1535 microseconds per iteration
99 9639 6E8
99 9673 6E8
99 9678 6E8
17 83 2689 microseconds per iteration
40 443 1476 microseconds per iteration
12 34 1341 microseconds per iteration
24 215 1334 microseconds per iteration
99 9673 6E8
99 9322 6E8
43 604 1643 microseconds per iteration
20 2 1545 microseconds per iteration
54 186 1524 microseconds per iteration
35 236 1490 microseconds per iteration
76 3321 6E8
56 200 3299 microseconds per iteration
99 9639 6E8
86 195 1387 microseconds per iteration
39 39 1276 microseconds per iteration
30 390 2827 microseconds per iteration
99 9682 6E8
38 214 1445 microseconds per iteration
88 329 1504 microseconds per iteration
99 9668 6E8
99 9674 6E8
53 487 10122 microseconds per iteration
56 116 1384 microseconds per iteration
96 1643 2158 microseconds per iteration
99 9614 6E8
91 615 2050 microseconds per iteration
32 36 1426 microseconds per iteration
46 449 1505 microseconds per iteration
42 30 1523 microseconds per iteration
99 8333 6E8
45 677 1716 microseconds per iteration
99 9655 6E8
27 54 2159 microseconds per iteration
55 50 1337 microseconds per iteration
20 144 1368 microseconds per iteration
53 539 2598 microseconds per iteration
36 424 1566 microseconds per iteration
99 9639 6E8
46 489 1522 microseconds per iteration
99 9676 6E8
99 9680 6E8
20 107 1277 microseconds per iteration
16 37 1485 microseconds per iteration
41 284 1803 microseconds per iteration
10 14 1232 microseconds per iteration
17 116 1516 microseconds per iteration
11 33 1173 microseconds per iteration
83 369 1720 microseconds per iteration
25 132 1373 microseconds per iteration
99 9639 6E8
40 78 1309 microseconds per iteration
99 9673 6E8
99 9680 6E8
63 1251 2450 microseconds per iteration
99 7723 6E8
61 1427 2105 microseconds per iteration
27 93 1964 microseconds per iteration
89 288 1445 microseconds per iteration
99 9680 6E8
67 1145 1831 microseconds per iteration
99 9668 6E8
57 97 1419 microseconds per iteration
47 190 1416 microseconds per iteration
12 33 1464 microseconds per iteration
99 9676 6E8
99 9680 6E8
99 9688 6E8
99 9230 6E8
78 404 1643 microseconds per iteration
87 528 2406 microseconds per iteration
80 32 9746 microseconds per iteration
99 9674 6E8
99 9687 6E8
99 8967 6E8
99 9518 6E8
30 67 1259 microseconds per iteration
24 219 1423 microseconds per iteration
93 1244 1963 microseconds per iteration
10 26 11051 microseconds per iteration
72 525 1763 microseconds per iteration
99 9517 6E8
38 583 1604 microseconds per iteration
99 9680 6E8
99 9678 6E8
99 9682 6E8
99 9688 6E8
99 9322 6E8
21 125 1350 microseconds per iteration
17 21 1240 microseconds per iteration
20 116 1269 microseconds per iteration
19 42 1425 microseconds per iteration
99 9687 6E8
99 9208 6E8
17 27 1318 microseconds per iteration
89 824 1916 microseconds per iteration
89 165 1573 microseconds per iteration
80 1495 1953 microseconds per iteration
99 9687 6E8
99 8685 6E8
96 1190 1924 microseconds per iteration
99 9655 6E8
73 26 1409 microseconds per iteration
99 9680 6E8
64 803 1722 microseconds per iteration
99 9138 6E8
36 108 1414 microseconds per iteration
11 16 1315 microseconds per iteration
48 583 1842 microseconds per iteration
99 9678 6E8
94 510 1559 microseconds per iteration
99 9688 6E8
99 9300 6E8
99 9639 6E8
13 66 2564 microseconds per iteration
37 368 1615 microseconds per iteration
99 9614 6E8
22 143 1435 microseconds per iteration
99 9680 6E8
89 53 1682 microseconds per iteration
94 2614 4114 microseconds per iteration
99 9517 6E8
74 2209 2467 microseconds per iteration
18 138 1545 microseconds per iteration
15 21 1226 microseconds per iteration
99 9682 6E8
99 9688 6E8
99 9289 6E8
56 728 2790 microseconds per iteration
58 360 4463 microseconds per iteration
31 125 1360 microseconds per iteration
99 9680 6E8
12 30 1355 microseconds per iteration
99 9137 6E8
99 9614 6E8
16 40 2482 microseconds per iteration
99 9673 6E8
45 562 3175 microseconds per iteration
14 12 1409 microseconds per iteration
44 86 1732 microseconds per iteration
99 9518 6E8
12 55 1435 microseconds per iteration
14 55 1283 microseconds per iteration
99 9680 6E8
63 440 1705 microseconds per iteration
99 9688 6E8
99 9322 6E8
19 130 2869 microseconds per iteration
99 9673 6E8
99 9676 6E8
99 9686 6E8
28 111 1428 microseconds per iteration
25 96 2819 microseconds per iteration
46 84 1455 microseconds per iteration
99 9655 6E8
99 9673 6E8
38 587 1733 microseconds per iteration
99 9687 6E8
19 82 1710 microseconds per iteration
99 9518 6E8
23 172 1452 microseconds per iteration
99 8288 6E8
99 9680 6E8
57 274 1860 microseconds per iteration
81 5632 6E8
93 2062 2346 microseconds per iteration
68 481 1459 microseconds per iteration
58 727 1775 microseconds per iteration
93 1987 2286 microseconds per iteration
99 9682 6E8
99 9688 6E8
99 9322 6E8
99 9518 6E8
24 215 1662 microseconds per iteration
42 255 1349 microseconds per iteration
99 9680 6E8
28 14 1449 microseconds per iteration
74 1575 2142 microseconds per iteration
27 133 1374 microseconds per iteration
82 370 1541 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9687 6E8
17 83 2197 microseconds per iteration
45 200 1410 microseconds per iteration
63 883 1707 microseconds per iteration
43 169 1809 microseconds per iteration
74 960 2615 microseconds per iteration
99 9686 6E8
81 2396 4325 microseconds per iteration
99 9517 6E8
65 385 2540 microseconds per iteration
67 1029 8579 microseconds per iteration
99 9678 6E8
99 9673 6E8
12 54 1412 microseconds per iteration
99 9307 6E8
28 122 2639 microseconds per iteration
99 9672 6E8
99 9676 6E8
99 9680 6E8
99 9687 6E8
94 305 3342 microseconds per iteration
99 9614 6E8
57 361 2589 microseconds per iteration
99 9680 6E8
99 9680 6E8
31 8 1669 microseconds per iteration
73 332 1500 microseconds per iteration
74 1730 2166 microseconds per iteration
13 47 1374 microseconds per iteration
87 715 1667 microseconds per iteration
43 182 1735 microseconds per iteration
99 9686 6E8
99 9688 6E8
99 9517 6E8
99 9682 6E8
11 47 1249 microseconds per iteration
41 380 1509 microseconds per iteration
99 9682 6E8
93 1216 1863 microseconds per iteration
99 9289 6E8
29 226 1675 microseconds per iteration
28 267 1886 microseconds per iteration
99 9674 6E8
99 9680 6E8
32 103 2402 microseconds per iteration
99 9688 6E8
99 9673 6E8
12 9 4938 microseconds per iteration
81 287 1444 microseconds per iteration
99 9639 6E8
17 115 1409 microseconds per iteration
47 672 1762 microseconds per iteration
31 94 1475 microseconds per iteration
29 228 1446 microseconds per iteration
99 9230 6E8
39 346 1586 microseconds per iteration
52 101 1957 microseconds per iteration
80 362 1618 microseconds per iteration
76 919 2690 microseconds per iteration
60 759 2394 microseconds per iteration
91 705 1679 microseconds per iteration
34 137 1326 microseconds per iteration
30 224 1349 microseconds per iteration
43 270 1940 microseconds per iteration
99 9680 6E8
99 9686 6E8
28 125 7965 microseconds per iteration
79 880 2517 microseconds per iteration
27 182 1416 microseconds per iteration
99 9673 6E8
23 107 12938 microseconds per iteration
99 9682 6E8
70 16 2203 microseconds per iteration
99 9322 6E8
99 9639 6E8
99 9673 6E8
62 579 15449 microseconds per iteration
99 9680 6E8
69 233 1378 microseconds per iteration
65 444 1649 microseconds per iteration
99 9615 6E8
68 1245 2445 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9687 6E8
99 8685 6E8
29 306 11801 microseconds per iteration
22 214 8862 microseconds per iteration
99 9673 6E8
22 9 1460 microseconds per iteration
99 9680 6E8
76 3396 6E8
75 206 1676 microseconds per iteration
35 155 1373 microseconds per iteration
16 38 1523 microseconds per iteration
99 9678 6E8
9 2 1346 microseconds per iteration
99 9688 6E8
60 363 1643 microseconds per iteration
99 9639 6E8
99 9673 6E8
99 9688 6E8
16 30 2303 microseconds per iteration
99 9687 6E8
99 9138 6E8
99 9614 6E8
78 660 1839 microseconds per iteration
30 36 1470 microseconds per iteration
99 9680 6E8
25 55 10448 microseconds per iteration
46 177 1487 microseconds per iteration
99 9518 6E8
99 9289 6E8
99 9673 6E8
99 9680 6E8
99 9686 6E8
99 9688 6E8
70 970 5743 microseconds per iteration
72 643 1659 microseconds per iteration
99 9673 6E8
99 9676 6E8
99 9682 6E8
87 326 7123 microseconds per iteration
82 52 1377 microseconds per iteration
99 9618 6E8
99 9655 6E8
99 9674 6E8
99 9680 6E8
95 1421 2046 microseconds per iteration
84 388 1566 microseconds per iteration
99 9614 6E8
20 26 1405 microseconds per iteration
41 467 1463 microseconds per iteration
99 9680 6E8
69 467 8378 microseconds per iteration
99 7728 6E8
98 463 2173 microseconds per iteration
24 127 2511 microseconds per iteration
17 111 1372 microseconds per iteration
99 9680 6E8
99 9682 6E8
26 34 1333 microseconds per iteration
99 9322 6E8
11 5 6436 microseconds per iteration
17 95 1278 microseconds per iteration
57 97 1420 microseconds per iteration
99 9680 6E8
99 9688 6E8
23 43 1351 microseconds per iteration
99 9618 6E8
99 9655 6E8
70 97 5174 microseconds per iteration
99 9680 6E8
99 9687 6E8
38 229 1375 microseconds per iteration
96 1774 2167 microseconds per iteration
99 9680 6E8
99 9676 6E8
93 1303 11020 microseconds per iteration
99 9673 6E8
96 2750 2743 microseconds per iteration
99 9680 6E8
48 208 1518 microseconds per iteration
86 390 1570 microseconds per iteration
44 414 1498 microseconds per iteration
52 29 1486 microseconds per iteration
15 100 1270 microseconds per iteration
96 646 2226 microseconds per iteration
27 64 1401 microseconds per iteration
99 8685 6E8
99 9518 6E8
99 9655 6E8
99 9673 6E8
23 178 1528 microseconds per iteration
34 19 1398 microseconds per iteration
76 3783 6E8
42 658 1663 microseconds per iteration
20 33 1317 microseconds per iteration
99 9673 6E8
99 9614 6E8
81 979 1917 microseconds per iteration
77 1353 1940 microseconds per iteration
97 587 1665 microseconds per iteration
30 74 1416 microseconds per iteration
99 9673 6E8
99 9676 6E8
99 9680 6E8
99 9687 6E8
99 9138 6E8
88 2261 3705 microseconds per iteration
99 9655 6E8
11 11 2058 microseconds per iteration
67 1749 2142 microseconds per iteration
85 2053 2228 microseconds per iteration
99 8333 6E8
99 9518 6E8
57 267 1424 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9686 6E8
99 9688 6E8
52 180 1330 microseconds per iteration
81 239 1500 microseconds per iteration
99 9673 6E8
99 9678 6E8
67 1517 3458 microseconds per iteration
88 1016 1927 microseconds per iteration
99 9295 6E8
99 9618 6E8
94 386 1595 microseconds per iteration
99 9674 6E8
99 9680 6E8
99 9680 6E8
43 355 1538 microseconds per iteration
44 29 1306 microseconds per iteration
99 9655 6E8
99 9673 6E8
99 9680 6E8
49 61 1392 microseconds per iteration
12 23 1308 microseconds per iteration
99 9518 6E8
99 9639 6E8
99 9673 6E8
20 69 1301 microseconds per iteration
99 9682 6E8
66 885 7933 microseconds per iteration
91 1703 2899 microseconds per iteration
18 33 1526 microseconds per iteration
99 9673 6E8
99 9676 6E8
30 134 1291 microseconds per iteration
13 11 1325 microseconds per iteration
68 722 1625 microseconds per iteration
99 9618 6E8
99 7704 6E8
99 9673 6E8
83 875 1831 microseconds per iteration
99 9687 6E8
43 700 1677 microseconds per iteration
99 9518 6E8
99 9655 6E8
69 722 1723 microseconds per iteration
99 452 6466 microseconds per iteration
99 9686 6E8
81 5635 6E8
64 636 17257 microseconds per iteration
23 21 1423 microseconds per iteration
37 283 12457 microseconds per iteration
99 9678 6E8
99 9682 6E8
99 9688 6E8
90 2075 3855 microseconds per iteration
99 9639 6E8
13 27 1216 microseconds per iteration
75 1310 2044 microseconds per iteration
99 9680 6E8
26 49 1413 microseconds per iteration
83 846 1737 microseconds per iteration
15 7 1723 microseconds per iteration
35 187 1386 microseconds per iteration
99 9673 6E8
99 9680 6E8
14 42 1301 microseconds per iteration
33 71 8688 microseconds per iteration
33 248 8157 microseconds per iteration
44 269 1533 microseconds per iteration
41 348 1374 microseconds per iteration
35 301 1501 microseconds per iteration
85 849 1748 microseconds per iteration
99 9676 6E8
59 894 1829 microseconds per iteration
99 9687 6E8
99 1057 1834 microseconds per iteration
35 51 4357 microseconds per iteration
99 9655 6E8
99 9673 6E8
18 85 1257 microseconds per iteration
99 9686 6E8
56 1033 1788 microseconds per iteration
32 266 2046 microseconds per iteration
26 29 1392 microseconds per iteration
23 106 5236 microseconds per iteration
85 138 1445 microseconds per iteration
99 9686 6E8
86 2381 4377 microseconds per iteration
99 9517 6E8
99 9639 6E8
58 425 1595 microseconds per iteration
57 610 1790 microseconds per iteration
99 9682 6E8
99 9688 6E8
97 771 1811 microseconds per iteration
10 37 8873 microseconds per iteration
88 572 1730 microseconds per iteration
63 442 1742 microseconds per iteration
43 808 1637 microseconds per iteration
56 163 1748 microseconds per iteration
99 9137 6E8
99 9614 6E8
28 185 1377 microseconds per iteration
34 272 1365 microseconds per iteration
99 9322 6E8
13 75 1462 microseconds per iteration
43 88 10426 microseconds per iteration
65 640 1613 microseconds per iteration
99 9639 6E8
53 695 1740 microseconds per iteration
21 41 8504 microseconds per iteration
29 258 1524 microseconds per iteration
51 215 1371 microseconds per iteration
99 9322 6E8
99 9639 6E8
72 1367 2005 microseconds per iteration
99 9676 6E8
99 9680 6E8
18 16 1634 microseconds per iteration
99 9230 6E8
99 9618 6E8
70 666 1876 microseconds per iteration
23 16 1412 microseconds per iteration
34 84 1351 microseconds per iteration
99 9687 6E8
99 8967 6E8
99 9673 6E8
23 74 1289 microseconds per iteration
14 20 1289 microseconds per iteration
31 417 2014 microseconds per iteration
71 818 1897 microseconds per iteration
81 5662 6E8
64 423 1494 microseconds per iteration
99 9639 6E8
99 9673 6E8
99 9678 6E8
99 9682 6E8
99 9676 6E8
58 1316 2559 microseconds per iteration
81 165 1401 microseconds per iteration
49 518 1560 microseconds per iteration
32 2 1487 microseconds per iteration
95 1125 1994 microseconds per iteration
19 20 1304 microseconds per iteration
99 9228 6E8
89 1848 2332 microseconds per iteration
99 9655 6E8
99 9673 6E8
99 9680 6E8
73 1428 2030 microseconds per iteration
54 723 1653 microseconds per iteration
99 9518 6E8
45 810 4481 microseconds per iteration
71 69 3120 microseconds per iteration
84 929 2466 microseconds per iteration
98 1343 2118 microseconds per iteration
76 4019 6E8
64 813 1774 microseconds per iteration
99 9639 6E8
11 35 1283 microseconds per iteration
99 9678 6E8
99 9682 6E8
99 9688 6E8
87 168 1513 microseconds per iteration
98 103 1879 microseconds per iteration
99 9673 6E8
99 9676 6E8
99 9680 6E8
23 111 7672 microseconds per iteration
39 107 1390 microseconds per iteration
52 1079 3596 microseconds per iteration
33 281 1458 microseconds per iteration
93 988 1913 microseconds per iteration
54 377 1733 microseconds per iteration
56 481 1712 microseconds per iteration
99 8333 6E8
99 9518 6E8
27 318 1542 microseconds per iteration
99 9673 6E8
99 9680 6E8
99 9686 6E8
13 62 1242 microseconds per iteration
22 102 1266 microseconds per iteration

